Existence of analytic non-convex V-states

V-states are uniformly rotating vortex patches of the incompressible 2D Euler equation and the only known explicit examples are circles and ellipses. In this paper, we prove the existence of non-convex V-states with analytic boundary which are far from the known examples. To prove it, we use a combination of analysis of the linearized operator at an approximate solution and computer-assisted proof techniques.

==> coefs_R0.txt <==
     1
     6.990356082734282e-02
     1.481485591846559e-02
     4.562581793349477e-03
     1.662067385043346e-03
     6.660065136771192e-04
     2.837414439454572e-04
     1.261501302020939e-04
     5.787204471053671e-05
     2.719406328587438e-05
     1.302302594759571e-05
     6.333059955650702e-06
     3.119022088447539e-06
     1.552543629347692e-06
     7.798356164400106e-07
     3.947768555872326e-07
     2.012104965444521e-07
     1.031670056456975e-07
     5.317712460135162e-08
     2.753934675108659e-08
     1.432242380745116e-08
     7.477109926654982e-09
     3.916974811811910e-09
     2.058418356388450e-09
     1.084839772995918e-09
     5.732502021897411e-10
     3.036541152512813e-10
     1.612094123238438e-10
     8.576430342713042e-11
     4.571554686889860e-11
     2.441210348018661e-11

